A real-time, hardware agnostic framework for close-up branch reconstruction using RGB data

Creating accurate 3D models of tree topology is an important task for tree pruning. The 3D model is used to decide which branches to prune and then to execute the pruning cuts. Previous methods for creating 3D tree models have typically relied on point clouds, which are often computationally expensive to process and can suffer from data defects, especially with thin branches. In this paper, we propose a method for actively scanning along a primary tree branch, detecting secondary branches to be pruned, and reconstructing their 3D geometry using just an RGB camera mounted on a robot arm. We experimentally validate that our setup is able to produce primary branch models with 4-5 mm accuracy and secondary branch models with 15 degrees orientation accuracy with respect to the ground truth model. Our framework is real-time and can run up to 10 cm/s with no loss in model accuracy or ability to detect secondary branches.

==> lab_results.csv <==
,Rot,Speed 0.20,Speed 0.50,Speed 1.00
runs,12.0,12.0,12.0,12.0
Leader Residuals Mean,0.004225003241242414,0.011805368707192425,0.0065396291960354985,0.005014744859310442
Leader Residuals RMSE,0.004762540519120923,0.013392762626639756,0.008298943758494609,0.006448230733105313
Leader Residuals Median,0.0035922362357117057,0.009033536739144298,0.0036519481259099556,0.0027894166533066105
Leader Residuals Stdev,0.002197985397531041,0.0063245047601184195,0.005109375449604064,0.004053642014705217
Leader Radius Error Mean,0.001089178620593645,0.0010126652326183034,0.0009985267912527055,0.0011553420957418816
Leader Radius Error RMSE,0.0015120535292209702,0.001894242021591101,0.0014948031860220626,0.0017500197142278461
Leader Radius Error Median,0.0009505165213802742,0.000979659170027826,0.0008554067762776962,0.0008999995955177717
Leader Radius Error Stdev,0.001048806849553966,0.0016008316473032568,0.0011123762007937267,0.0013144404292294385
SB Radius Error Mean,0.0006528397638512727,0.00019903393907036597,0.00018461674352397128,0.0006237347403820505
SB Radius Error RMSE,0.0013733003957156706,0.0014640450378311076,0.0010761527796402123,0.0014185149431613
SB Radius Error Median,0.00035730944717982365,0.0002875881752697814,0.00019186910292218152,0.00038293207329655535
SB Radius Error Stdev,0.0012082028884286909,0.0014504528133986376,0.0010601987847276375,0.001274024967421142
SB Residuals Mean,0.009680861102495235,0.012453485258888057,0.00887800390652398,0.007090435817001182
SB Residuals RMSE,0.012836677409049212,0.02415838080003342,0.014125319312804016,0.008363398515327644
SB Residuals Median,0.0070491130736284584,0.006664738088540835,0.006408781721777867,0.006284687599686992
SB Residuals Stdev,0.008429781445458069,0.020701161025074927,0.010986614233894765,0.004435330275320141
PB Radius Error Mean,0.001089178620593645,0.0010126652326183034,0.0009985267912527055,0.0011553420957418816
PB Radius Error RMSE,0.0015120535292209702,0.001894242021591101,0.0014948031860220626,0.0017500197142278461
PB Radius Error Median,0.0009505165213802742,0.000979659170027826,0.0008554067762776962,0.0008999995955177717
PB Radius Error Stdev,0.001048806849553966,0.0016008316473032568,0.0011123762007937267,0.0013144404292294385
PB Residuals Mean,0.004029692135848303,0.01147996568098681,0.006448388898882505,0.004838724202940136
PB Residuals RMSE,0.006115451146628437,0.019694835796857595,0.014703001320080606,0.009008569333795114
PB Residuals Median,0.00233898759442922,0.007086836605125297,0.002733236799864576,0.002803330030455706
PB Residuals Stdev,0.004600035219113155,0.0160030292453819,0.013213497963335109,0.007598754472258927
z_desired Mean,0.20000000000000004,0.20000000000000004,0.20000000000000004,0.20000000000000004
z_desired RMSE,0.20000000000000004,0.20000000000000004,0.20000000000000004,0.20000000000000004
z_desired Median,0.2,0.2,0.2,0.2
z_desired Stdev,2.7755575615628914e-17,2.7755575615628914e-17,2.7755575615628914e-17,2.7755575615628914e-17
False positive rate Mean,0.43749999999999994,0.22916666666666666,0.24305555555555555,0.25000000000000006
False positive rate RMSE,0.6909634979907083,0.37034143405481623,0.39160756055199125,0.44095855184409843
False positive rate Median,0.3333333333333333,0.125,0.125,0.0
False positive rate Stdev,0.5348124022080599,0.2909216675785196,0.3070512634643631,0.36324157862838946
False negative rate Mean,0.1875,0.1875,0.20833333333333334,0.25
False negative rate RMSE,0.3410563654946854,0.34105636549468543,0.2568505834570407,0.2946278254943948
False negative rate Median,0.0,0.0,0.29166666666666663,0.3333333333333333
False negative rate Stdev,0.28489154856619464,0.2848915485661947,0.1502313031443329,0.15590239111558088


==> prosser_results.csv <==
,Distance 0.4,Distance 0.6
runs,20.0,21.0
Leader Residuals RMSE,0.031,0.0432
Leader Residuals Mean,0.0232,0.0305
Leader Residuals Median,0.0181,0.0229
Leader Residuals Stdev,0.0206,0.0306
Leader Radius Error RMSE,0.0044,0.004
Leader Radius Error Mean,0.0003,0.001
Leader Radius Error Median,0.0008,0.0014
Leader Radius Error Stdev,0.0044,0.0039
SB Radius Error RMSE,0.0024,0.0024
SB Radius Error Mean,-0.0003,0.0005
SB Radius Error Median,-0.0001,0.0004
SB Radius Error Stdev,0.0024,0.0024
SB Residuals RMSE,0.0541,0.0387
SB Residuals Mean,0.0417,0.0311
SB Residuals Median,0.0266,0.0253
SB Residuals Stdev,0.0345,0.0231
PB Radius Error RMSE,0.0044,0.004
PB Radius Error Mean,0.0003,0.001
PB Radius Error Median,0.0008,0.0014
PB Radius Error Stdev,0.0044,0.0039
PB Residuals RMSE,0.0272,0.0298
PB Residuals Mean,0.0195,0.0218
PB Residuals Median,0.0158,0.017
PB Residuals Stdev,0.019,0.0204
False positive rate RMSE,0.4211,0.3976
False positive rate Mean,0.2392,0.2484
False positive rate Median,0.0,0.2
False positive rate Stdev,0.3466,0.3104
False negative rate RMSE,0.5919,0.6856
False negative rate Mean,0.4575,0.5976
False negative rate Median,0.3333,0.6667
False negative rate Stdev,0.3756,0.336

==> reviewer_comments.txt <==
Reviewer 2 of ICRA 2024 submission 1226

Comments to the author
======================

The paper presents an innovative real-time framework for
close-up branch reconstruction using RGB data. The
framework is designed for scanning primary tree branches,
detecting secondary branches, and generating 3D branch
models in real time. What sets this approach apart is its
reliance on an RGB camera, avoiding the need for more
complex stereo or RGB-D camera systems. This simplicity and
hardware agnosticism offer significant advantages,
simplifying implementation and deployment.
In general, this paper makes a valuable contribution to the
field of robotic fruit tree pruning and 3D modeling.
However, there are a few areas that could benefit from
further clarification:
1. While the paper presents a novel approach, it would be
helpful to include a comparative analysis with other
existing methods, such as point-cloud-based techniques.
Providing comparative data and performance metrics, such as
time consumption and success rates would help to position
this framework in the context of the existing body of
research.
[ALEX: Not much to do here]
2. Increasing the number and variety of simulations and
real-world experiments can enhance the overall credibility
of the proposed framework. A wider range of scenarios,
including different tree species or environmental
conditions would validate the framework's robustness and
applicability.
[ALEX: That's what is being added now]
3. Addressing how the framework handles variations in
lighting conditions across different environments is
crucial. Describing any methods or algorithms used to
mitigate the impact of varying light on the reconstruction
process would be valuable for potential users in real world
applications.
[ALEX: Added a comment at the end of Section III about our segmentation framework.]
4. It's worth considering testing the framework on primary
branches with a horizontal setup to ensure its
effectiveness in different scenarios. This would help
evaluate the framework's adaptability and performance under
various tree configurations.
[ALEX: Not much to do here]

Comments on the Video Attachment
================================

Although the experiments in the video are demonstrated,
there is a lack of corresponding textual descriptions and
corresponding explanations.







Reviewer 4 of ICRA 2024 submission 1226

Comments to the author
======================

The paper engineers a monocular RGB camera-based method for
detecting and reconstructing branches, which does not rely
on depth information from the camera. The main
contributions are a method to reliably reconstruct the
branches in the images using curve fitting, and using 3D
triangulation to obtain the reconstruction. Here, the
camera is controlled based on the current detected branches
to allow for optimal triangulation and avoid occlusion.

Strengths:
- I enjoyed reading the work, as it is formulated in a
clear and easy-to-follow manner with sufficient exposition
and motivation for the proposed approach.
- The proposed algorithm seems to be somewhat successful,
even in practice, and runs quite fast.


Remarks:
- The setting is motivated by the simplicity of using
off-the-shelf RGB cameras without depth information or
using stereo cameras, which seems limiting in practice but
interesting nonetheless.
[ALEX: Not much to comment here]
- I wonder why the branch detection rate is only 76 percent
and how other methods would fare? Perhaps one can perform a
quantitative comparison to other approaches that use point
clouds or global images of the plants.
[ALEX: This is explained in the second paragraph of VII-B. Do agree a point cloud method comparison would have been nice]
- It remains unclear to me how one can always identify the
main branch from multiple branches of the same thickness
(see e.g. the first example in the video) in an online
manner based on local information only. Could one perhaps
quantify the uncertainty in the estimates? For example to
avoid cutting off a main branch if not sufficiently
certain.
[ALEX: Basically you rely on the fact that the main branch should be the most visible branch in the image, along with the fact that if a secondary "main" branch shows up after the first one is identified, that one will get marked as inconsistent and the controller will still follow the first branch. Then eventually it drifts off the camera and gets a low score again. Not sure if this explanation is necessary to add though...]
- In the experiments, some more ablation studies could help
to understand why the specific algorithmic choices in
Section IV (60 percent thresholds, 4px distances etc.) were
made. Further, in Table I the standard deviations usually
exceed the mean absolute error, indicating some significant
outliers. Perhaps one could also analyze sufficiency /
insufficiency for pruning in the table.
[ALEX: There is some explanation of the high residuals in VII-B.]

Comments on the Video Attachment
================================

The video clearly shows the proposed approach and its
success in real time.







Reviewer 6 of ICRA 2024 submission 1226

Comments to the author
======================

Overall, it is a well-presented paper. The premise is
interesting, as the
progress towards more efficient and effective compute at
the edge has enabled
many point-cloud based 3D vision applications that would
have not been possible
in the past. Nonetheless, the remark about data defects
from thin branches in
point clouds is valid.

It seems that the majority of the contributions of this
work are the controller
which moves the camera along the main branch and the 3D
reconstruction of the
entire branch enabled by the camera-following. While the
reconstruction task is
well described, the branch following algorithm/workflow was
a bit lacking in
explanation. Perhaps this was explained in the author's
paper (cited [12]) which
described the "Follow the Leader" controller, however I was
not able to obtain
this paper to review.

A few notes which may help your manuscript:

- P1: While it may be obvious to anyone with an
agricultural background, it may be
  useful to add a one-sentence example of why tree-pruning
is needed
[ALEX: Perhaps this is not so needed if you're submitting this to an agricultural conference]
- P1: It seems like every agriculture robotic paper we see
is couched in some
  sort of phrase describing "labor shortages". I don't know
if we need to keep
  saying that, or to save such discussions for economics
journals.
[ALEX: Sure]
- P2: Is the only distinguishing factor between this paper
and the paper in [12]
  the second contribution (extracting branch geometry)? In
other words, is the
  controller the same?
[ALEX: Added a comment that this means the new controller can keep a set forward distance from the branch, whereas the old ones could not]
- P2: It is assumed that the "discovery of occluded
branches" is accomplished by
  the rotation component of the camera controller, however
in the
  results/discussion I was not able to find any discussion
of whether this goal
  was accomplished (only discussion of branch residuals).
[ALEX: This is the second to last paragraph of VII-A...]
- P4: It seems that initial camera translations are
pre-defined in the M=8
  poses. How are these determined? Manually or via the
camera controller?
[ALEX: This is explained as being every 1.0 mm. Don't think this needs more elaboration...]
- P5/P6: Why express residuals as a number instead of a
percentage? Maybe report
  raw error values /and/ the percentage, so that readers
don't get distracted by
  the change of units.
[ALEX: A residual *has* to be reported in terms of raw numbers. What would the % be based against?]
- P6: Instead of including a list of runtimes, it may be
useful to include a
  table of all of the parameters used in the system.
[ALEX: Maybe it's true that the runtime discussion is a bit too detailed, but yeah, don't think there's really room for a whole parameters table for now...]

Comments on the Video Attachment
================================

The video did a good job of visualizing the system
overview, however it would have been even better to have
some explanatory narration.




==> sim_resuls.csv <==
,0,1,2,3,4
runs,60.0,60.0,60.0,60.0,60.0
Centering Error Mean,0.0043,0.018,0.0327,0.0214,0.0464
Centering Error RMSE,0.0102,0.0432,0.0714,0.0401,0.1079
Centering Error Median,0.0035,0.0067,0.0097,0.0118,0.021
Centering Error Stdev,0.0092,0.0393,0.0635,0.0339,0.0974
Z-Error Mean,0.0039,0.0045,0.0049,0.0042,0.0044
Z-Error RMSE,0.0095,0.0069,0.0084,0.0065,0.0079
Z-Error Median,0.0022,0.0028,0.003,0.003,0.0029
Z-Error Stdev,0.0087,0.0053,0.0068,0.005,0.0066
PB Radius Error Mean,0.0003,0.0002,0.0002,0.0002,0.0003
PB Radius Error RMSE,0.0005,0.0004,0.0004,0.0004,0.0005
PB Radius Error Median,0.0002,0.0002,0.0002,0.0002,0.0002
PB Radius Error Stdev,0.0005,0.0004,0.0004,0.0003,0.0004
PB Radius Error % Mean,0.0638,0.0513,0.0566,0.0526,0.063
PB Radius Error % RMSE,0.121,0.0992,0.1065,0.0899,0.1097
PB Radius Error % Median,0.0359,0.0341,0.0378,0.0383,0.047
PB Radius Error % Stdev,0.1028,0.0849,0.0902,0.0729,0.0898
PB Residuals Mean,0.0035,0.0042,0.0045,0.0038,0.0048
PB Residuals RMSE,0.0053,0.0065,0.01,0.0053,0.0089
PB Residuals Median,0.0024,0.0031,0.0031,0.0028,0.0034
PB Residuals Stdev,0.004,0.0049,0.0089,0.0037,0.0075
SB Residuals Mean,0.0057,0.011,0.0061,0.0097,0.0073
SB Residuals RMSE,0.0109,0.0261,0.0117,0.0255,0.0169
SB Residuals Median,0.0025,0.0031,0.0028,0.0028,0.0028
SB Residuals Stdev,0.0093,0.0237,0.01,0.0236,0.0152
SB Radius Error Mean,0.0038,0.0038,0.0039,0.0038,0.0039
SB Radius Error RMSE,0.0039,0.0039,0.004,0.004,0.004
SB Radius Error Median,0.0038,0.0038,0.0039,0.0037,0.0039
SB Radius Error Stdev,0.0009,0.001,0.0009,0.001,0.0009
False positive rate Mean,2.3333,0.8883,4.5,0.3333,0.4167
False positive rate RMSE,13.4164,5.0148,26.7395,2.582,3.2275
False positive rate Median,0.0,0.0,0.0,0.0,0.0
False positive rate Stdev,13.2119,4.9355,26.3581,2.5604,3.2005
False negative rate Mean,7.0267,3.3883,7.9433,4.4717,8.5
False negative rate RMSE,19.2755,11.7733,20.2763,15.8029,24.3269
False negative rate Median,0.0,0.0,0.0,0.0,0.0
False negative rate Stdev,17.9492,11.2752,18.6556,15.157,22.7936

